Long Time No See: Benchmarking VLMs for Out-of-Sight Spatiotemporal Reasoning in Egocentric Videos

Real-world AI systems must reason about objects that are no longer visible: an AR assistant guiding a user back to an object used earlier, a household robot retrieving an item someone put away. This requires not just recalling where an object was last seen, but updating its state when it is moved and retaining that update once it leaves view. We refer to this as out-of-sight spatiotemporal reasoning. We introduce Beyond3D, the first VQA benchmark to isolate this ability in dynamic egocentric video: every query targets an object that has been relocated and has since left the field of view. We create our questions from HD-EPIC annotations, building a visibility track for each dynamic object from its 3D position, the camera pose, and the scene geometry to understand at each moment whether it is visible, occluded, or out of view. Beyond3D comprises 9,000 questions in eight types over 135 videos from nine participants, organized as one reasoning chain: visual grounding (is the target observable now), temporal grounding (when it was last visible and last placed), scene localization (which fixture anchors that location), and 3D spatial perception (where it lies relative to the current viewpoint or another object in the scene). We benchmark nine general-purpose and spatially specialized VLMs. The best model reaches 42.2% against 29.7% chance and text-only baselines reaching 31.9%, with the largest failures in recovering when an object was last visible, showing that tracking object movement out of sight remains far from solved for current VLMs.

==> data/answer_dist_fixture.dat <==
row count
1 96
2 90
3 63
4 57
5 49
6 48
7 42
8 37
9 36
10 35
11 34
12 34
13 32
14 30
15 30
16 29
17 25
18 22
19 21
20 17
21 15
22 15
23 13
24 13
25 11
26 11
27 11
28 10
29 9
30 8
31 7
32 7
33 6
34 5
35 4
36 4
37 4
38 3
39 3
40 3
41 2
42 2
43 2
44 2
45 1
46 1
47 1

==> data/cumulative_accuracy_over_temporal_distance/context_limited_last_placement.dat <==
x	bin	random	internvl35_8b	cambrian_p_7b	spatial_mllm	vlm3r
0	{Gold rounded GT}	20	20.7	17.5	19.2	23.2
1	{+Near 1--2 s}	40	40.5	39.7	41.3	50.4
2	{+Medium 3--4 s}	60	59.7	63.9	64	78.1
3	{+Far 5--6 s}	80	78.3	84.9	86.8	95.8


==> data/cumulative_accuracy_over_temporal_distance/context_limited_last_visible.dat <==
x	bin	random	internvl35_8b	cambrian_p_7b	spatial_mllm	vlm3r
0	{Gold rounded GT}	20	21.8	20	22.8	23.9
1	{+Near 1--2 s}	40	41.5	43	44.3	51.8
2	{+Medium 3--4 s}	60	59.3	72.5	64.1	75.9
3	{+Far 5--6 s}	80	76.3	94.7	87	94.2


==> data/cumulative_accuracy_over_temporal_distance/full_video_last_placement.dat <==
x	bin	random	qwen36_35b_a3b	qwen36_27b	qwen35_9b	qwen3_vl_8b	sensenova_si
0	{Gold rounded GT}	20	29.4	39.4	30.5	25.7	22.9
1	{+Near 1--2 s}	40	52.5	63.9	56	48.3	42.1
2	{+Medium 3--4 s}	60	68.1	78.1	73.9	68.4	61.7
3	{+Far 5--6 s}	80	82.3	89.4	86.6	84.1	80.1


==> data/cumulative_accuracy_over_temporal_distance/full_video_last_visible.dat <==
x	bin	random	qwen36_35b_a3b	qwen36_27b	qwen35_9b	qwen3_vl_8b	sensenova_si
0	{Gold rounded GT}	20	23.3	31.4121037464	28.2	21.3	20.6
1	{+Near 1--2 s}	40	45.7	48.4149855908	48.4	44	42.4
2	{+Medium 3--4 s}	60	63.8	63.976945245	69.4	60.3	57.9
3	{+Far 5--6 s}	80	76.7	79.1066282421	82	78.1	77.3


==> data/evaluation_set_statistics/horizon.dat <==
horizon count
1.5 125
4.5 98
7.5 79
10.5 57
13.5 84
16.5 57
19.5 26
22.5 28
25.5 19
28.5 20
31.5 106
34.5 45
37.5 27
40.5 68
43.5 29
46.5 15
49.5 27
52.5 16
55.5 10
58.5 8
61.5 12
64.5 1
67.5 6
70.5 8
73.5 5
76.5 7
79.5 5
82.5 4
85.5 3
88.5 5


==> data/evaluation_set_statistics/movement.dat <==
moves count
1 392
2 308
3 155
4 64
5 40
6 19
7 6
8 5
9 4
10 5
11 2


==> data/evaluation_set_statistics/query_time.dat <==
time count
10.0 1
30.0 16
50.0 31
70.0 39
90.0 65
110.0 64
130.0 80
150.0 66
170.0 43
190.0 48
210.0 53
230.0 40
250.0 36
270.0 39
290.0 45
310.0 18
330.0 16
350.0 23
370.0 17
390.0 18
410.0 24
430.0 17
450.0 23
470.0 35
490.0 14
510.0 28
530.0 26
550.0 28
570.0 13
590.0 34
610.0 0


==> data/evaluation_set_statistics/visible_query_time.dat <==
time count
10.0 20
30.0 34
50.0 46
70.0 57
90.0 47
110.0 59
130.0 51
150.0 41
170.0 57
190.0 45
210.0 48
230.0 44
250.0 36
270.0 42
290.0 39
310.0 22
330.0 23
350.0 13
370.0 20
390.0 23
410.0 8
430.0 25
450.0 28
470.0 22
490.0 19
510.0 19
530.0 22
550.0 28
570.0 24
590.0 38
610.0 0


==> data/performance_across_temporal_conditions/horizon_curves.dat <==
x	bin	random_baseline	qwen36_35b_a3b	qwen36_27b	qwen35_9b	qwen3_vl_8b	internvl35_8b	sensenova_si	cambrian_p_7b	spatial_mllm	vlm3r
0	{short 2--10 s}	29.7171	44.1816816817	48.6111111111	44.2942942943	42.0795795796	42.53003003	36.4114114114	35.2102102102	31.8693693694	38.6636636637
1	{medium 11--30 s}	29.7171	35.2477477477	41.478978979	36.6366366366	37.1246246246	39.0015015015	36.8243243243	26.3138138138	26.4264264264	34.1216216216
2	{long >30 s}	29.7171	32.7095808383	37.7619760479	34.1317365269	34.9925149701	36.1901197605	31.25	23.9146706587	23.4281437126	32.3353293413


==> data/performance_across_temporal_conditions/query_time_curves.dat <==
x	bin	random_baseline	qwen36_35b_a3b	qwen36_27b	qwen35_9b	qwen3_vl_8b	internvl35_8b	sensenova_si	cambrian_p_7b	spatial_mllm	vlm3r
0	{early 0--149 s}	29.7171	37.3686186186	40.3716216216	36.9744744745	35.2665165165	36.4677177177	33.8963963964	30.4054054054	28.1343843844	35.6418918919
1	{middle 150--299 s}	29.7171	41.6666666667	44.2192192192	39.8085585586	37.8753753754	36.6929429429	37.6126126126	36.1298798799	33.277027027	38.2882882883
2	{late 300--600 s}	29.7171	39.6706586826	41.9723053892	39.0718562874	34.8428143713	34.2627245509	34.6931137725	33.9446107784	33.4393712575	37.7245508982


==> data/prediction_distributions/camera_distance.dat <==
row	model	under_1m	from_1m_to_1_5m	at_least_1_5m
0	{Ground truth}	33.3333333333	33.3333333333	33.3333333333
1	{Qwen-3.6-35B-A3B}	95.2	0.2	4.6
2	{Qwen-3.6-27B}	98	0	2
3	{Qwen-3.5-9B}	66.2	10.1	23.7
4	{Qwen-3-VL-8B}	90.8	9.2	0
5	{InternVL-3.5-8B}	30.1	53.9	16
6	{VLM-3R-7B}	52.1	47.9	0
7	{Spatial-MLLM-6B}	74.6	25.4	0
8	{Cambrian-P-7B}	100	0	0
9	{SenseNova-SI-8B}	50	49.7	0.3


==> data/prediction_distributions/camera_position.dat <==
row	model	front_left	front_right	back_left	back_right
0	{Ground truth}	25	25	25	25
1	{Qwen-3.6-35B-A3B}	64.1	34.9	0.5	0.5
2	{Qwen-3.6-27B}	56.3	35.3	4.4	4
3	{Qwen-3.5-9B}	41.7	41.7	7.3	9.3
4	{Qwen-3-VL-8B}	29.2	32.8	16.5	21.5
5	{InternVL-3.5-8B}	33.5	32.3	11.7	22.5
6	{VLM-3R-7B}	59.7	39.7	0.3	0.3
7	{Spatial-MLLM-6B}	96	2.7	1.3	0
8	{Cambrian-P-7B}	83.6	4.3	12.1	0
9	{SenseNova-SI-8B}	46	54	0	0


==> data/prediction_distributions/object_distance.dat <==
row	model	under_1m	from_1m_to_1_5m	at_least_1_5m
0	{Ground truth}	33.3333333333	33.3333333333	33.3333333333
1	{Qwen-3.6-35B-A3B}	96.1	0	3.9
2	{Qwen-3.6-27B}	96.2	0	3.8
3	{Qwen-3.5-9B}	89	0.4	10.6
4	{Qwen-3-VL-8B}	94.1	5.7	0.2
5	{InternVL-3.5-8B}	87.3	9	3.7
6	{VLM-3R-7B}	36	61.8	2.2
7	{Spatial-MLLM-6B}	58.4	41.6	0
8	{Cambrian-P-7B}	99.4	0.2	0.4
9	{SenseNova-SI-8B}	58.2	35.2	6.6


==> data/prediction_distributions/object_position.dat <==
row	model	clock_12_to_4_30	clock_4_30_to_7_30	clock_7_30_to_12
0	{Ground truth}	33.3333333333	33.3333333333	33.3333333333
1	{Qwen-3.6-35B-A3B}	65.2	16	18.8
2	{Qwen-3.6-27B}	31	31.2	37.8
3	{Qwen-3.5-9B}	33.5	37.8	28.7
4	{Qwen-3-VL-8B}	23.9	69.9	6.2
5	{InternVL-3.5-8B}	16.4	58.5	25.1
6	{VLM-3R-7B}	60.7	26.2	13.1
7	{Spatial-MLLM-6B}	44.1	31.2	24.7
8	{Cambrian-P-7B}	34.6	36.2	29.2
9	{SenseNova-SI-8B}	35.7	54.6	9.7


==> data/temporal_cue_qwen.dat <==
x baseline bminus bplus cue cminus cplus
0 53.3033 2.8028 2.7540 57.7578 2.7027 2.7027
1 43.8438 2.5025 2.5025 48.0981 2.5526 2.5025
2 38.4232 2.3454 2.3952 43.8124 2.3952 2.4451
